Elemental abundances of intermediate age open cluster NGC 3680

We present a new abundance analysis of the intermediate age Galactic open cluster NGC 3680, based on high resolution, high signal-to-noise VLT/UVES spectroscopic data. Several element abundances are presented for this cluster for the first time, but most notably we derive abundances for the light and heavy s-process elements Y, Ba, La, and Nd. The serendipitous measurement of the rare-earth r-process element Gd is also reported. This cluster exhibits a significant enhancement of Na in giants as compared to dwarfs, which may be a proxy for an O to Na anti-correlation as observed in Galactic globular clusters but not open clusters. We also observe a step-like enhancement of heavy s-process elements towards higher atomic number, contrary to expectations from AGB nucleosynthesis models, suggesting that the r-process played a significant role in the generation of both La and Nd in this cluster

==> table_2_full.csv <==
#\lambda,ion,EP,log /gf/,11,13,20,26,27,34,41,44,24,35,5
4799.41,Fe I,3.64,-2.23,68.25,75.40,67.43,74.30,73.38,49.78,74.28,85.48,19.58,12.63,7.30
4802.88,Fe I,3.64,-1.51,88.31,92.50,88.08,91.32,92.29,64.86,93.29,94.64,47.72,40.99,28.40
4808.15,Fe I,3.25,-2.79,62.40,70.62,58.60,66.12,68.93,49.96,62.75,73.66,15.20,,4.51
4809.94,Fe I,3.57,-2.72,45.76,52.83,45.26,53.19,50.75,39.79,48.97,57.12,10.84,,
4835.87,Fe I,4.10,-1.50,102.19,113.20,100.48,113.92,111.55,83.96,59.23,102.64,36.46,25.23,19.81
4839.54,Fe I,3.27,-1.82,95.43,97.26,92.65,98.44,98.68,67.15,96.21,108.00,43.67,38.63,28.86
4844.01,Fe I,3.55,-2.05,88.39,95.47,85.63,97.94,96.34,65.50,92.60,112.37,30.20,21.48,14.75
4875.88,Fe I,3.33,-2.02,100.90,107.40,98.92,105.02,104.43,79.47,105.26,114.85,38.67,30.10,17.20
4882.14,Fe I,3.42,-1.64,99.02,74.19,85.48,72.62,77.30,78.65,69.99,78.51,54.12,47.24,36.25
4892.86,Fe I,4.22,-1.29,75.83,78.41,73.01,79.09,77.98,47.99,77.28,83.15,32.78,29.08,20.65
4903.31,Fe I,2.88,-0.93,185.92,200.50,180.33,224.84,199.57,139.53,192.73,219.52,118.34,106.15,95.58
4907.73,Fe I,3.43,-1.84,99.79,105.32,100.02,105.76,103.69,73.94,104.65,117.78,41.30,28.88,26.82
4917.23,Fe I,4.19,-1.18,101.00,105.05,100.45,106.10,107.35,68.52,101.66,117.86,47.94,41.02,31.49
4918.01,Fe I,4.23,-1.36,77.74,78.28,77.62,80.55,80.79,52.83,81.08,86.46,33.09,23.07,21.73
4946.39,Fe I,3.37,-1.17,136.12,146.56,138.30,147.68,146.38,96.59,143.63,160.15,82.84,72.63,58.10
4961.91,Fe I,3.63,-2.19,65.35,67.38,64.87,69.52,70.65,52.00,70.85,81.51,10.99,7.19,6.65
4962.57,Fe I,4.18,-1.18,80.95,82.78,81.60,84.31,84.33,59.99,79.51,92.97,40.27,29.76,22.98
4969.92,Fe I,4.22,-0.71,105.45,113.04,105.25,112.81,111.39,79.99,111.85,123.44,61.24,55.03,46.36
4991.87,Fe I,4.22,-1.91,59.63,76.74,56.84,77.93,75.26,60.92,73.87,88.56,4.93,,
4994.13,Fe I,0.92,-3.08,172.70,191.34,165.15,189.63,190.39,126.40,185.96,214.29,86.14,79.09,66.54
5002.79,Fe I,3.40,-1.58,89.57,113.54,92.57,113.57,110.35,75.89,89.57,124.05,60.06,49.93,37.65
5028.13,Fe I,3.57,-1.12,125.66,116.83,126.12,114.90,139.43,92.11,139.92,161.59,75.88,68.97,53.69
5029.62,Fe I,3.42,-2.05,89.45,104.01,70.49,104.24,90.98,29.55,99.99,103.04,34.75,27.10,15.23
5044.21,Fe I,2.85,-2.06,126.20,136.91,122.18,135.61,137.63,92.08,134.10,159.06,59.40,46.18,32.64
5054.64,Fe I,3.64,-1.92,71.24,76.76,69.24,70.13,69.28,53.25,75.77,85.90,19.54,11.29,7.03
5067.15,Fe I,4.22,-0.97,97.54,106.23,96.90,104.97,104.62,73.65,103.33,116.86,58.12,45.90,39.47
5083.34,Fe I,0.96,-2.96,172.10,187.85,167.31,186.89,188.83,124.68,180.59,212.78,92.18,81.79,70.24
5088.15,Fe I,4.15,-1.68,64.55,65.78,58.54,68.07,67.22,49.87,66.86,73.69,20.24,13.10,11.60
5090.77,Fe I,4.26,-0.40,115.52,119.14,114.57,124.74,121.73,87.37,120.72,129.98,71.25,68.17,58.66
5104.44,Fe I,4.28,-1.59,62.20,76.71,72.49,77.39,74.14,52.03,72.72,99.06,22.86,14.41,13.20
5127.36,Fe I,0.92,-3.31,156.41,170.49,151.91,168.36,170.67,112.34,164.34,191.95,72.45,67.69,53.12
5137.38,Fe I,4.18,-0.40,127.60,134.83,127.12,135.02,133.52,77.52,132.76,140.81,92.76,94.29,76.50
5141.74,Fe I,2.42,-2.24,135.02,148.11,131.98,149.06,150.23,102.32,145.11,161.25,64.90,56.44,45.24
5236.20,Fe I,4.19,-1.50,94.81,68.09,45.93,53.28,55.96,42.07,53.84,58.77,26.97,15.70,
5242.49,Fe I,3.63,-0.97,120.24,123.10,119.08,123.51,121.97,91.05,118.77,132.14,80.34,66.33,64.17
5243.78,Fe I,4.26,-1.15,91.77,96.86,91.75,96.69,95.08,70.22,93.41,108.85,51.58,42.93,32.73
5247.05,Fe I,0.09,-4.95,161.76,156.97,155.56,149.77,197.23,132.26,151.92,242.34,39.09,20.87,19.80
5250.21,Fe I,0.12,-4.94,151.50,164.47,145.80,165.60,166.60,122.10,161.40,197.80,34.94,23.19,9.47
5250.65,Fe I,2.20,-2.18,175.00,164.56,164.70,175.90,174.90,134.30,169.00,196.80,81.01,75.21,60.12
5253.03,Fe I,2.28,-3.84,67.63,72.52,61.33,61.15,74.47,49.19,71.77,71.72,,,
5253.46,Fe I,3.28,-1.57,114.43,118.36,114.51,120.11,115.33,84.95,114.69,91.99,63.25,49.07,33.94
5285.13,Fe I,4.43,-1.64,52.72,57.15,50.90,54.00,55.87,39.71,51.74,57.83,,14.56,16.90
5288.52,Fe I,3.69,-1.51,97.66,71.82,96.21,108.87,110.28,75.08,75.19,122.50,45.50,33.66,24.81
5293.96,Fe I,4.14,-1.87,63.08,69.00,61.65,71.34,69.73,49.11,68.48,78.33,14.94,6.39,11.11
5294.55,Fe I,3.64,-2.76,41.94,50.11,41.40,50.96,50.49,35.13,48.31,60.94,7.65,,
5295.31,Fe I,4.42,-1.59,53.16,54.96,51.82,57.04,53.92,42.18,55.10,59.22,17.71,,10.54
5320.04,Fe I,3.64,-2.44,51.47,53.90,46.21,56.54,56.77,37.21,54.38,62.66,9.78,,
5322.04,Fe I,2.28,-2.80,108.75,117.45,105.88,117.08,117.07,67.04,113.90,129.25,40.56,32.46,19.02
5373.71,Fe I,4.47,-0.76,80.50,82.49,86.92,81.41,81.43,62.27,78.42,106.36,49.92,46.80,33.97
5376.83,Fe I,4.29,-2.21,29.38,32.72,31.38,35.43,32.74,23.85,32.65,37.48,,,
5379.57,Fe I,3.69,-1.51,94.35,100.24,93.81,103.07,99.75,73.11,97.57,109.39,45.38,35.42,26.81
5386.33,Fe I,4.15,-1.67,60.76,64.86,60.67,64.33,66.96,50.06,63.62,70.36,13.43,11.76,7.85
5389.48,Fe I,4.42,-0.41,107.46,108.37,105.05,109.41,110.38,79.28,108.99,118.24,75.45,65.45,52.72
5398.28,Fe I,4.45,-0.63,93.74,99.34,96.64,100.44,97.54,72.14,98.22,105.64,61.14,50.29,37.05
5417.03,Fe I,4.42,-1.58,61.01,62.64,60.05,64.48,65.00,45.16,64.42,61.70,21.04,14.39,8.40
5441.34,Fe I,4.31,-1.63,62.50,65.10,59.84,66.45,65.44,47.80,63.68,72.37,17.38,13.79,8.53
5445.04,Fe I,4.39,-0.02,135.94,138.50,135.82,,166.85,101.56,137.92,123.60,97.94,95.27,80.95
5461.55,Fe I,4.45,-1.80,62.80,59.86,50.98,59.63,60.83,38.00,56.27,,17.43,,5.88
5466.40,Fe I,4.37,-0.63,105.02,111.97,101.86,114.70,163.97,82.25,108.63,122.99,,,46.78
5466.99,Fe I,3.57,-2.23,74.57,79.09,70.78,105.20,101.59,63.84,78.59,86.42,,,12.90
5472.71,Fe I,4.21,-1.49,75.92,83.01,74.91,80.92,83.79,65.07,92.53,91.52,27.67,,14.29
5473.16,Fe I,4.19,-2.14,36.04,41.37,34.82,45.06,42.92,35.50,,50.45,,,
5473.90,Fe I,4.15,-0.76,108.63,113.92,110.74,110.95,113.06,104.40,101.18,118.08,67.37,53.30,48.59
5483.10,Fe I,4.15,-1.41,72.92,77.14,73.58,75.68,74.77,55.38,77.24,81.45,14.95,,22.39
5501.46,Fe I,0.96,-3.05,168.83,209.82,186.09,209.59,184.07,145.20,204.80,240.73,95.91,85.72,69.68
5506.78,Fe I,0.99,-2.80,199.10,219.00,192.29,219.15,222.18,146.79,203.18,249.41,105.93,97.19,81.01
5522.45,Fe I,4.21,-1.45,68.74,70.68,72.66,77.40,74.85,56.53,73.97,78.08,26.47,19.78,15.14
5525.54,Fe I,4.23,-1.08,69.92,73.56,79.91,68.08,71.13,56.84,194.67,92.92,37.93,30.55,23.69
5539.28,Fe I,3.64,-2.66,48.34,52.33,44.50,50.54,52.50,34.21,50.62,58.45,7.76,,
5543.94,Fe I,4.22,-1.14,88.95,91.07,87.82,88.63,91.47,66.21,82.53,96.67,45.49,,29.80
5546.51,Fe I,4.37,-1.21,85.63,90.58,84.85,90.52,92.62,56.92,88.64,102.46,31.29,26.33,19.81
5560.21,Fe I,4.43,-1.09,75.69,75.28,74.14,76.20,75.51,60.10,76.36,81.34,38.07,15.36,23.58
5576.09,Fe I,3.43,-0.90,138.90,146.10,142.70,149.60,145.20,106.46,143.80,154.60,,,
5577.03,Fe I,5.03,-1.55,22.16,23.15,23.48,27.13,25.53,21.01,26.55,26.61,,,
5587.57,Fe I,4.14,-1.85,64.29,65.14,59.36,65.91,67.19,42.80,63.17,69.99,11.28,,2.48
5607.66,Fe I,4.15,-2.27,37.86,41.35,37.30,43.13,42.79,28.74,41.01,50.75,,,
5618.63,Fe I,4.21,-1.28,73.88,76.31,72.80,75.54,73.80,54.12,74.93,81.14,33.32,25.03,19.01
5619.60,Fe I,4.39,-1.60,61.05,65.36,58.68,65.93,64.71,45.80,63.51,71.17,20.25,12.29,7.24
5633.95,Fe I,4.99,-0.27,88.43,90.50,89.26,92.06,83.65,70.29,89.10,97.66,53.42,47.86,38.64
5635.82,Fe I,4.26,-1.79,58.39,61.76,55.86,64.03,62.34,45.23,60.76,66.04,16.75,14.53,8.57
5636.70,Fe I,3.64,-2.61,46.76,51.71,44.59,51.61,52.69,38.30,48.51,56.31,4.72,,
5638.26,Fe I,4.22,-0.87,106.29,110.00,107.16,111.02,110.01,85.21,109.61,120.11,59.26,55.75,45.15
5651.47,Fe I,4.47,-1.90,43.03,41.25,39.63,48.28,45.83,29.92,45.24,55.17,11.01,,
5652.32,Fe I,4.26,-1.85,52.57,54.05,49.87,50.08,49.03,39.85,59.99,61.68,,8.00,
5662.52,Fe I,4.18,-0.57,119.03,122.95,119.86,124.04,123.49,93.25,120.64,131.74,77.46,66.21,56.12
5679.02,Fe I,4.65,-0.82,78.01,80.12,79.23,82.04,82.88,61.36,80.12,87.57,42.35,39.01,28.25
5686.53,Fe I,4.55,-0.45,98.22,102.39,99.10,103.97,100.40,77.88,102.51,110.76,66.60,62.20,45.73
5691.50,Fe I,4.30,-1.52,84.58,88.47,79.35,92.01,89.79,60.70,82.51,98.05,23.01,20.80,11.33
5696.09,Fe I,4.55,-1.72,25.93,41.43,27.90,40.81,77.83,27.14,40.58,32.14,,,
5701.54,Fe I,2.56,-2.12,131.47,143.09,129.15,142.93,141.80,101.32,137.83,159.22,61.10,48.85,36.76
5705.46,Fe I,4.30,-1.50,70.70,70.90,64.51,73.30,71.77,60.43,69.47,78.69,28.55,15.65,16.63
5731.76,Fe I,4.26,-1.20,85.11,89.29,85.42,88.70,89.82,65.73,89.18,98.24,39.41,32.59,23.08
5741.85,Fe I,4.26,-1.85,63.50,68.09,62.85,66.10,67.01,48.21,64.10,76.70,17.60,14.70,7.46
5849.68,Fe I,3.69,-2.89,25.77,32.16,23.00,33.48,60.58,20.43,34.08,39.59,,,
5852.22,Fe I,4.55,-1.23,71.28,87.69,75.14,90.14,89.16,58.28,87.84,107.64,29.10,23.29,14.61
5855.08,Fe I,4.61,-1.48,47.03,50.75,44.95,50.74,43.92,37.78,49.73,53.84,13.54,,
5858.78,Fe I,4.22,-2.16,33.36,38.28,33.39,38.72,40.67,25.17,36.02,39.91,6.90,2.82,
5861.11,Fe I,4.28,-2.45,25.97,30.50,24.57,30.63,31.22,18.89,29.34,34.69,,,
5905.67,Fe I,4.65,-0.73,81.93,87.32,82.29,85.54,87.02,63.71,85.91,92.31,43.86,35.04,29.04
5909.97,Fe I,3.21,-2.59,79.92,89.95,80.97,91.11,91.87,66.20,83.26,107.33,12.57,11.45,11.07
5916.25,Fe I,2.45,-2.99,105.66,114.37,101.33,112.99,113.23,82.70,109.96,128.84,35.18,21.48,14.51
5927.79,Fe I,4.65,-1.09,64.95,69.17,65.99,67.50,67.07,50.98,67.54,72.08,24.69,22.81,13.02
5930.18,Fe I,4.65,-0.23,108.89,112.39,110.64,113.36,112.84,84.95,110.98,118.35,70.65,69.26,58.26
5934.65,Fe I,3.93,-1.17,109.27,112.33,103.53,111.97,99.64,72.61,108.68,130.76,54.98,48.61,36.87
5956.69,Fe I,0.86,-4.61,119.34,132.40,114.27,130.63,122.48,95.05,128.02,145.09,,16.71,5.37
5984.81,Fe I,4.73,-0.34,87.49,94.65,97.88,107.78,100.56,82.78,106.40,115.69,66.87,59.30,50.58
5987.07,Fe I,4.79,-0.56,99.29,82.45,100.37,105.69,102.72,63.46,106.56,115.82,50.58,47.29,36.73
6003.01,Fe I,3.88,-1.12,114.82,121.66,113.89,119.65,105.01,78.34,118.59,129.27,66.37,59.48,44.30
6024.06,Fe I,4.55,-0.12,113.30,113.78,114.22,118.00,149.09,86.71,113.79,120.82,97.37,88.20,76.22
6027.05,Fe I,4.08,-1.09,109.86,96.59,95.41,93.50,96.63,75.68,95.22,105.79,53.90,44.32,31.37
6056.00,Fe I,4.73,-0.46,93.17,95.89,91.46,96.86,95.22,73.41,95.16,99.17,59.17,51.36,42.02
6065.48,Fe I,2.61,-1.53,175.64,190.03,179.71,186.87,180.39,136.89,188.54,204.93,100.90,89.20,75.67
6079.01,Fe I,4.65,-1.12,73.72,75.73,143.31,75.67,,62.41,72.93,,34.35,27.16,17.81
6082.71,Fe I,2.22,-3.57,84.21,90.99,78.76,90.47,89.13,67.60,89.45,106.09,,,
6085.26,Fe I,2.76,-2.71,102.14,115.99,98.12,114.65,114.68,80.48,111.84,132.49,30.95,18.27,10.44
6093.65,Fe I,4.61,-1.40,54.62,59.17,54.81,57.95,59.04,43.52,58.56,64.25,9.45,10.17,7.05
6096.67,Fe I,3.98,-1.83,67.01,70.74,66.52,73.51,71.64,53.38,69.93,77.55,6.75,15.54,10.86
6098.25,Fe I,4.56,-1.88,42.22,44.10,41.87,46.63,43.30,33.50,43.30,52.95,,,
6127.91,Fe I,4.14,-1.40,74.79,83.27,72.05,82.53,82.80,58.78,79.31,91.52,28.24,25.96,15.99
6151.62,Fe I,2.18,-3.27,100.25,108.89,98.58,106.89,107.59,78.43,106.69,122.57,30.19,,10.84
6157.73,Fe I,4.08,-1.16,103.52,109.97,102.56,110.20,110.78,79.55,109.78,124.94,49.59,40.60,27.27
6159.38,Fe I,4.61,-1.97,33.35,29.68,30.84,32.73,38.08,23.34,35.97,44.02,2.68,,
6165.36,Fe I,4.14,-1.47,76.17,79.86,75.80,80.04,79.24,59.10,76.87,87.63,30.13,23.57,14.45
6170.51,Fe I,4.79,-0.44,137.12,180.47,129.24,183.62,178.72,112.48,173.27,214.20,52.91,50.80,40.15
6173.33,Fe I,2.22,-2.88,121.75,121.53,110.71,119.37,119.12,88.22,118.81,150.52,49.83,38.42,22.77
6180.20,Fe I,2.73,-2.59,133.74,142.77,91.74,123.93,123.60,90.10,146.11,123.58,35.03,22.76,13.16
6187.99,Fe I,3.94,-1.62,79.96,85.45,79.90,85.36,86.32,64.45,84.12,92.20,27.83,22.65,13.18
4993.36,Fe Ii,2.81,-3.52,55.57,55.63,56.28,54.69,55.80,44.97,55.13,57.15,38.66,43.69,50.30
5100.66,Fe Ii,2.81,-4.20,33.80,34.68,35.73,34.35,33.94,21.11,34.42,37.89,31.09,35.44,25.29
5132.67,Fe Ii,2.81,-4.09,39.19,41.42,39.25,39.39,39.46,23.72,34.53,42.48,22.15,22.75,23.14
5284.11,Fe Ii,2.89,-3.20,86.79,81.29,85.60,79.39,82.54,79.38,78.71,84.51,72.19,57.04,77.42
5325.55,Fe Ii,3.22,-3.32,57.36,51.74,60.15,50.27,52.33,39.75,51.77,52.91,46.16,50.54,60.28
5414.07,Fe Ii,3.22,-3.64,46.08,43.41,47.15,42.70,45.67,33.79,44.11,46.85,28.71,31.39,28.85
5425.26,Fe Ii,3.20,-3.39,55.66,54.27,60.38,54.11,51.48,44.00,53.77,55.22,45.10,52.47,52.78
5534.85,Fe Ii,3.25,-2.86,88.45,64.64,94.61,111.06,113.55,96.61,113.85,,73.42,78.05,92.01
5991.38,Fe Ii,3.15,-3.65,53.25,50.04,55.88,50.83,53.84,41.43,50.43,49.21,32.01,38.00,42.84
6084.11,Fe Ii,3.20,-3.88,41.45,32.62,43.11,37.83,34.39,30.17,35.78,34.68,19.68,25.64,26.37
6149.26,Fe Ii,3.89,-2.84,48.00,41.50,51.06,40.05,43.86,36.37,43.89,42.27,40.62,48.93,54.81
5682.63,Na I,2.10,-0.71,145.17,158.16,151.49,162.57,159.34,113.09,158.78,171.70,75.77,69.69,55.08
5688.21,Na I,2.10,-0.40,143.60,151.80,152.07,151.57,149.77,110.85,149.53,159.85,98.23,95.25,79.80
6154.23,Na I,2.10,-1.57,76.87,88.83,96.52,92.78,103.68,60.76,,102.14,14.69,15.23,7.82
6160.75,Na I,2.10,-1.27,93.84,105.14,99.00,106.40,104.87,79.80,101.91,116.78,32.60,28.94,20.04
5711.09,Mg I,4.35,-1.86,132.09,140.36,124.17,143.61,142.06,101.64,139.15,152.56,77.76,70.48,59.92
5557.06,Al I,3.14,-2.21,22.44,32.88,27.24,36.09,31.84,19.22,33.96,40.76,,,
5645.61,Si I,4.93,-2.04,60.04,61.40,59.08,61.88,59.47,42.44,62.60,69.38,29.86,22.02,18.80
5665.56,Si I,4.92,-1.94,70.58,74.79,70.72,77.39,77.00,52.63,74.09,83.82,22.95,20.76,16.60
5684.48,Si I,4.95,-1.55,79.08,78.08,79.79,77.10,75.55,53.61,78.01,79.51,49.22,50.82,34.14
5690.42,Si I,4.93,-1.77,70.00,67.99,70.00,70.39,66.71,55.46,66.39,71.12,44.69,34.15,25.67
5701.10,Si I,4.93,-1.95,58.53,59.16,60.41,58.07,59.74,46.46,57.60,62.04,20.96,18.05,16.38
5948.54,Si I,5.08,-1.13,100.31,101.49,99.21,100.73,101.34,78.75,99.87,104.42,67.29,59.98,52.33
6125.02,Si I,5.61,-1.52,42.56,40.64,43.97,44.68,42.34,31.31,40.94,49.19,24.31,11.99,17.18
6142.48,Si I,5.62,-1.50,44.82,33.58,37.99,37.09,34.97,32.97,39.88,35.29,25.85,20.79,14.70
6145.02,Si I,5.62,-1.45,50.38,45.06,108.24,51.20,41.86,41.91,49.94,51.67,28.68,30.23,20.55
6155.13,Si I,5.62,-0.72,90.25,90.09,93.23,91.13,88.27,70.34,91.12,90.61,63.04,58.44,47.81
5260.39,Ca I,2.52,-1.78,66.53,75.03,64.71,76.64,72.38,47.69,73.30,85.55,24.54,15.99,
5261.70,Ca I,2.52,-0.45,137.70,153.02,136.99,150.86,148.76,109.80,142.82,162.68,78.31,69.97,61.70
5349.46,Ca I,2.71,-0.64,119.16,116.43,103.56,115.70,118.67,87.94,118.44,119.44,70.56,53.55,63.16
5512.98,Ca I,2.93,-0.56,110.82,118.01,110.64,119.31,117.41,81.52,119.63,127.57,67.91,63.17,48.25
5581.96,Ca I,2.52,-0.52,115.41,130.47,116.48,140.76,130.47,97.82,130.70,152.21,86.86,71.65,65.38
5590.11,Ca I,2.52,-0.52,120.81,126.95,119.66,127.77,128.92,86.98,124.93,137.08,80.14,73.60,60.80
5601.28,Ca I,2.53,-0.25,119.63,132.69,125.29,173.05,128.07,95.47,134.58,191.17,89.95,85.16,65.23
5867.56,Ca I,2.93,-1.60,50.22,54.85,44.94,58.19,54.30,37.00,56.78,65.87,16.70,,7.04
6122.22,Ca I,1.89,-0.37,217.81,241.66,216.95,251.14,241.36,156.01,237.52,265.82,150.27,134.44,122.01
6161.30,Ca I,2.52,-1.26,105.40,115.22,101.40,118.74,115.62,83.32,115.38,128.73,42.25,33.26,27.17
6166.44,Ca I,2.52,-1.17,108.08,111.67,108.14,116.70,113.91,83.14,114.05,128.00,51.17,43.18,33.80
6169.04,Ca I,2.52,-0.84,115.02,138.32,128.48,141.54,136.77,108.60,134.16,149.84,70.09,61.34,57.16
6169.56,Ca I,2.53,-0.62,123.99,152.92,141.04,158.22,151.10,118.94,150.00,165.70,89.95,83.53,73.03
4820.41,Ti I,1.50,-0.39,110.65,123.14,106.48,121.31,122.30,81.27,118.22,138.67,22.63,14.95,12.13
4840.87,Ti I,0.90,-0.45,115.20,124.94,112.22,126.01,124.82,80.69,122.92,141.52,43.11,32.35,18.76
4913.61,Ti I,1.87,0.22,97.38,108.08,90.32,105.47,107.59,73.82,107.30,121.73,28.38,17.89,11.21
5016.16,Ti I,0.85,-0.52,118.39,130.81,115.39,131.51,131.34,85.57,125.69,149.18,38.34,24.33,17.95
5022.87,Ti I,0.83,-0.38,127.02,146.20,124.24,144.19,144.53,101.57,140.08,165.29,47.53,31.75,23.23
5024.84,Ti I,0.82,-0.55,126.03,140.36,125.33,139.02,139.48,92.93,138.22,158.50,49.83,34.36,25.04
5087.06,Ti I,1.43,-0.78,89.89,112.63,84.09,119.94,115.59,69.17,109.14,140.44,15.44,6.46,2.80
5113.44,Ti I,1.44,-0.73,79.62,95.54,75.93,95.76,93.40,57.56,88.09,107.68,,,
5300.01,Ti I,1.05,-1.47,53.36,66.22,49.42,65.69,63.64,40.09,61.91,79.08,18.40,10.78,9.19
5426.25,Ti I,0.02,-2.95,59.83,81.44,54.38,80.68,80.27,42.95,77.97,104.40,,,
5471.19,Ti I,1.44,-1.61,47.56,61.71,42.48,79.63,70.05,37.95,94.92,79.23,,,
5474.22,Ti I,1.46,-1.23,54.51,67.99,50.71,71.97,69.46,,,84.53,,,
5474.45,Ti I,2.35,-0.85,18.16,,15.52,25.23,23.35,,,31.22,,,
5490.15,Ti I,1.46,-0.88,76.66,89.09,72.37,90.79,90.85,56.71,85.96,109.59,7.85,,
5866.45,Ti I,1.07,-0.78,117.60,137.13,113.58,135.30,134.27,90.30,130.53,158.45,25.96,15.86,6.05
5953.16,Ti I,1.89,-0.27,97.08,107.76,92.44,110.23,108.07,80.71,105.77,123.68,17.79,9.57,7.93
6126.22,Ti I,1.07,-1.37,79.55,99.88,72.65,96.07,95.88,60.77,98.05,114.93,13.97,,
4865.61,Ti Ii,1.12,-2.79,100.99,94.87,89.38,124.08,95.86,72.44,92.90,106.39,37.98,31.00,33.72
4874.01,Ti Ii,3.10,-0.80,53.72,52.15,56.18,52.78,54.55,42.59,50.69,53.96,37.05,38.13,41.90
4911.19,Ti Ii,3.12,-0.61,80.86,80.92,82.35,83.64,81.72,53.46,80.90,88.47,47.76,53.53,66.08
5005.16,Ti Ii,1.57,-2.72,51.14,54.61,51.28,54.94,56.28,45.60,54.07,59.91,13.03,15.12,17.76
5154.07,Ti Ii,1.57,-1.75,107.98,124.36,118.90,120.44,126.75,82.71,117.84,141.60,75.87,68.17,79.16
5336.77,Ti Ii,1.58,-1.59,106.31,106.69,107.60,104.45,104.78,73.48,104.02,113.32,78.80,77.72,83.07
5381.02,Ti Ii,1.57,-1.92,121.17,132.45,120.50,134.67,133.26,64.66,130.78,161.11,64.10,59.70,64.62
5418.75,Ti Ii,1.58,-2.00,83.58,84.39,84.06,82.15,82.48,67.13,82.47,92.25,49.19,48.89,51.93
5490.69,Ti Ii,1.57,-2.43,100.39,,142.26,,,63.55,,,19.06,20.22,17.79
5238.96,Cr I,2.71,-1.43,45.84,52.09,43.05,58.20,54.50,32.08,52.96,62.70,,5.48,
5296.69,Cr I,0.98,-1.32,147.74,167.65,145.49,167.42,170.48,114.39,166.31,191.19,70.18,55.01,41.10
5304.18,Cr I,3.46,-0.77,37.42,45.11,36.31,48.24,44.29,29.17,43.80,51.25,10.48,3.80,
5318.81,Cr I,3.44,-0.77,42.94,51.60,39.23,49.42,50.62,35.04,45.66,59.64,,4.15,2.44
5480.54,Cr I,3.45,-0.97,27.63,35.88,27.94,37.49,34.39,24.69,35.74,42.07,,,
5574.36,Cr I,4.45,-0.72,10.68,13.58,12.39,12.54,13.30,9.22,12.22,13.54,,,
4848.23,Cr Ii,3.86,-1.13,91.69,77.62,79.16,76.10,77.26,47.20,74.22,78.06,61.89,70.93,79.85
5237.33,Cr Ii,4.07,-1.18,52.83,82.91,61.45,87.94,82.32,55.05,97.16,99.69,85.06,65.93,74.66
5305.85,Cr Ii,3.83,-2.06,39.96,39.73,45.28,39.61,36.26,31.69,40.36,44.72,27.91,31.67,35.58
5308.41,Cr Ii,4.07,-1.79,31.62,40.42,43.71,46.44,41.39,32.63,48.12,53.71,26.83,32.42,33.20
5310.69,Cr Ii,4.07,-2.24,35.22,14.54,16.40,15.73,73.07,10.25,22.72,69.47,14.02,15.88,18.65
5313.56,Cr Ii,4.07,-1.55,55.12,48.72,56.59,37.54,47.57,37.76,51.71,59.61,36.29,43.75,52.04
4831.17,Ni I,3.61,-0.32,92.07,94.11,94.99,94.86,96.77,68.42,95.00,100.53,63.72,50.97,42.48
4857.39,Ni I,3.74,-0.83,83.07,91.45,82.63,97.98,94.53,63.52,92.19,104.71,32.56,24.65,14.53
4866.26,Ni I,3.54,-0.21,92.24,91.45,107.99,93.93,92.30,68.83,91.90,97.29,61.37,44.88,33.73
4904.41,Ni I,3.54,-0.25,110.95,116.89,121.05,119.76,118.30,86.47,118.45,127.56,71.88,64.82,55.07
4953.20,Ni I,3.74,-0.58,90.69,103.62,87.25,100.43,101.58,67.83,98.89,117.75,39.32,28.73,23.11
4998.22,Ni I,3.61,-0.69,79.84,80.94,77.99,80.71,80.82,57.06,80.92,85.46,39.09,31.47,20.51
5082.34,Ni I,3.66,-0.54,95.90,111.62,92.76,112.93,110.16,68.41,105.28,126.20,44.78,37.72,28.91
5084.09,Ni I,3.68,-0.07,103.75,106.07,104.63,104.22,102.91,74.69,100.65,109.42,74.15,72.83,61.40
5088.53,Ni I,3.85,-1.06,60.63,77.03,59.38,83.52,77.24,45.46,75.06,94.66,10.56,7.60,8.91
5088.95,Ni I,3.68,-1.29,50.11,54.71,49.44,59.19,54.31,37.12,55.95,66.49,13.99,7.10,3.79
5094.41,Ni I,3.83,-1.11,52.34,56.77,52.26,59.52,60.34,39.08,58.14,68.02,19.65,12.11,8.14
5102.96,Ni I,1.68,-2.67,95.41,105.11,95.21,104.35,104.22,76.68,102.86,126.57,25.29,14.77,7.52
5115.39,Ni I,3.83,-0.13,103.11,136.17,125.52,71.02,71.04,55.32,73.87,70.09,63.09,54.11,43.11
5392.33,Ni I,4.15,-1.31,26.29,29.93,24.81,31.63,33.17,15.81,30.55,34.70,,,
5468.10,Ni I,3.85,-1.66,26.73,30.39,26.69,,,21.08,35.66,32.44,,,
5578.71,Ni I,1.68,-2.56,106.60,118.20,107.30,117.20,114.80,86.09,115.20,128.50,,,
5587.85,Ni I,1.94,-2.45,98.41,104.78,97.18,105.35,105.45,70.65,104.81,118.61,36.18,,8.27
5593.73,Ni I,3.90,-0.77,63.29,66.33,62.38,66.42,65.10,53.59,66.47,70.53,27.22,13.80,14.28
5748.35,Ni I,1.68,-3.24,78.57,85.90,75.46,85.05,86.48,63.12,83.79,100.57,,,3.52
5846.99,Ni I,1.68,-3.45,75.42,85.60,63.63,84.95,77.35,59.43,75.84,91.03,14.35,,
5996.73,Ni I,4.24,-1.00,42.54,48.61,43.52,48.55,47.18,36.67,46.81,53.88,4.55,,
6007.31,Ni I,1.68,-3.40,68.32,75.17,67.89,74.45,74.86,52.91,73.29,85.94,,,
6086.28,Ni I,4.27,-0.45,59.46,66.83,64.72,68.28,66.29,50.33,66.06,71.62,31.61,19.36,13.46
6108.11,Ni I,1.68,-2.44,120.03,116.68,106.14,127.84,127.44,84.95,116.15,133.75,37.02,31.33,17.85
6111.07,Ni I,4.09,-0.82,53.60,62.94,63.98,63.44,57.47,103.02,141.37,66.67,18.40,12.53,13.52
6128.96,Ni I,1.68,-3.36,79.26,88.75,75.16,84.83,60.70,61.14,84.08,102.99,,,
6130.13,Ni I,4.27,-0.89,41.71,44.96,41.66,48.42,47.06,33.54,38.46,52.99,9.27,,
6133.96,Ni I,4.09,-1.91,21.25,31.52,,30.35,,10.19,30.77,34.22,,,
6175.36,Ni I,4.09,-0.50,72.30,67.93,59.67,64.07,74.41,56.37,70.51,77.84,33.97,31.83,25.56
6176.81,Ni I,4.09,-0.26,87.34,87.34,86.65,90.28,90.75,68.28,87.87,94.58,45.32,34.44,25.90
6177.24,Ni I,1.83,-3.55,52.29,58.76,49.66,58.62,59.18,44.47,59.38,71.34,,,
6186.71,Ni I,4.11,-0.88,52.98,57.37,52.88,58.28,55.02,44.19,55.81,61.94,24.08,7.78,
4810.53,Zn I,4.08,-0.26,81.81,78.79,84.47,80.25,78.07,58.27,80.26,79.58,62.00,59.80,53.56
4854.86,Y I,0.99,-0.11,104.70,106.58,77.81,77.19,78.29,67.78,77.19,130.65,46.49,44.25,45.68
4883.68,Y I,1.08,0.23,99.01,104.81,100.31,104.92,107.54,76.40,101.16,125.31,61.64,64.54,69.57
4900.12,Y I,1.03,-0.09,100.10,103.16,99.01,105.11,106.32,75.85,106.15,116.67,72.90,85.21,72.71
5087.42,Y I,1.08,-0.17,81.52,81.53,81.61,79.11,80.88,61.86,79.93,90.43,45.69,51.69,54.54
5402.77,Y I,1.84,-0.63,45.28,48.57,44.78,50.47,50.81,31.95,50.96,63.65,14.59,12.29,12.17
5662.92,Y I,1.94,0.20,95.30,101.34,94.16,102.67,105.08,78.32,100.00,113.80,39.53,42.50,42.01

